Higgs Troika for Baryon Asymmetry

To explain the baryon asymmetry of the Universe, we extend the Standard Model (SM) with two additional Higgs doublets with small vacuum expectation values. The additional Higgs fields interact with SM fermions through complex Yukawa couplings, leading to new sources of CP violation. We propose a simple flavor model with $\mathcal{O}(1)$ or less Yukawa couplings for quarks and charged leptons, consistent with current flavor constraints. To generate neutrino masses and the baryon asymmetry, right-handed neutrinos in the $\sim 0.1-10$ TeV range couple to the "Higgs Troika." The new Higgs doublet masses could be near the TeV scale, allowing for asymmetric decays into Standard Model lepton doublets and right-handed neutrinos. The asymmetry in lepton doublets is then processed into a baryon asymmetry, similar to leptogenesis. Since the masses of the new fields are near the TeV scale, there is potentially a rich high energy collider phenomenology, including observable deviations in the 125 GeV Higgs decay into muons and taus, as well as detectable low energy signals such as the electron EDM or $\mu\rightarrow e\gamma$. Hence, this is in principle a testable model for generation of baryon asymmetry, similar in that respect to "electroweak baryogenesis."

==> FigData/AH2Hpm_xsect.dat <==
# mi (GeV)  cross section (fb)

#100 TeV
500 26.127818
600 14.032819
700 8.2340582
800 5.158793
900 3.3841613
1000 2.3115703
1100 1.6365774
1200 1.1871026
1300 0.87965921
1400 0.66537239
1500 0.51043169
1600 0.39820129
1700 0.31428901
1800 0.24924492
1900 0.20160182
2000 0.16351201

#27 TeV
500 3.0600219
600 1.4637304
700 0.76932185
800 0.43156299
900 0.25425754
1000 0.15578618
1100 0.099063215
1200 0.064170908
1300 0.042749665
1400 0.029126502
1500 0.019973743
1600 0.013969572
1700 0.0098853428
1800 0.0070714623
1900 0.0051021594
2000 0.0037202412

#15 TeV
500 0.90284077
600 0.3870713
700 0.18102257
800 0.090655394
900 0.047541522
1000 0.025904608
1100 0.01448671
1200 0.008360038
1300 0.0048894341
1400 0.0029182409
1500 0.0017662559
1600 0.0010805521
1700 0.00066586836
1800 0.00041380878
1900 0.00025922602
2000 0.00016292715

#13 TeV
500 0.62412079
600 0.25666918
700 0.11561769
800 0.055255313
900 0.027740674
1000 0.014459737
1100 0.0077482952
1200 0.0042568233
1300 0.0023750032
1400 0.0013468026
1500 0.00077844315
1600 0.00044976213
1700 0.00026305577
1800 0.0001547532
1900 9.1573017e-05
2000 5.45116e-05



==> FigData/hphm_xsect.dat <==
# mi (GeV)  cross section (fb)

#100 TeV
500 15.022812
600 8.0657986
700 4.7631256
800 2.9618361
900 1.9404628
1000 1.3310369
1100 0.94026391
1200 0.6792863
1300 0.50268054
1400 0.38138226
1500 0.29084806
1600 0.22645928
1700 0.17861403
1800 0.1422599
1900 0.11467117
2000 0.093048622

#27 TeV
500 1.737136
600 0.82594785
700 0.43161298
800 0.24041879
900 0.14088971
1000 0.086168315
1100 0.054415809
1200 0.035295753
1300 0.023453205
1400 0.015813267
1500 0.010891169
1600 0.0075877319
1700 0.0053564982
1800 0.0038348624
1900 0.002764652
2000 0.0020088575

#15 TeV
500 0.49956117
600 0.21264948
700 0.098792963
800 0.0492384
900 0.025697047
1000 0.014021637
1100 0.0078722672
1200 0.0045299674
1300 0.0026726352
1400 0.0015904262
1500 0.00096632478
1600 0.0005924983
1700 0.0003682446
1800 0.00022992874
1900 0.00014445129
2000 9.1704057e-05

#13 TeV
500 0.34260438
600 0.14008096
700 0.062653142
800 0.029818558
900 0.015012388
1000 0.0078308955
1100 0.0041995203
1200 0.0023149748
1300 0.0013029218
1400 0.00074102081
1500 0.00042983001
1600 0.00025122262
1700 0.00014732443
1800 8.753826e-05
1900 5.2258842e-05
2000 3.1323109e-05


